Transfer Entropy in Graph Convolutional Neural Networks

Graph Convolutional Networks (GCN) are Graph Neural Networks where the convolutions are applied over a graph. In contrast to Convolutional Neural Networks, GCN's are designed to perform inference on graphs, where the number of nodes can vary, and the nodes are unordered. In this study, we address two important challenges related to GCNs: i) oversmoothing; and ii) the utilization of node relational properties (i.e., heterophily and homophily). Oversmoothing is the degradation of the discriminative capacity of nodes as a result of repeated aggregations. Heterophily is the tendency for nodes of different classes to connect, whereas homophily is the tendency of similar nodes to connect. We propose a new strategy for addressing these challenges in GCNs based on Transfer Entropy (TE), which measures of the amount of directed transfer of information between two time varying nodes. Our findings indicate that using node heterophily and degree information as a node selection mechanism, along with feature-based TE calculations, enhances accuracy across various GCN models. Our model can be easily modified to improve classification accuracy of a GCN model. As a trade off, this performance boost comes with a significant computational overhead when the TE is computed for many graph nodes.

==> review1.txt <==
Contribution of the Submission:
The authors combine a graph convolutional network algorithm, GGCN, with a statistical measure called Transfer Entropy and show how this combination can achieve higher accuracy than the traditional GGCN algorithm across multiple datasets, albeit at an increased computational complexity. 
Comments for the Authors:
"In our datasets, F will be the length of the token vector that describes a document" - not clear what is a document

-in formula 2 you don’t explain what x and y are

-you should mention the full name before using the abbreviation: "We name this novel architecture TE-GGCN"

-missing reference for Elu activation function

In the TE-GGCN algorithm you describe:
5)  Select 5% of the highest heterophilic nodes.
6)  From the above nodes subset select 10% of highest degree nodes.
-how do you argue for selecting these numbers?

You mention the following: "As a trade off, this performance gain comes with a significant computational overhead when the TE is computed for all (or many) convolutional layers." - can you mention how much slower your method is than simple GGCN for obtaining the numbers in table 1? 

==> reviews.txt <==
reviewer 1:

Contribution of the Submission:
The authors combine a graph convolutional network algorithm, GGCN, with a statistical measure called Transfer Entropy and show how this combination can achieve higher accuracy than the traditional GGCN algorithm across multiple datasets, albeit at an increased computational complexity. 
Comments for the Authors:
"In our datasets, F will be the length of the token vector that describes a document" - not clear what is a document

-in formula 2 you don’t explain what x and y are

-you should mention the full name before using the abbreviation: "We name this novel architecture TE-GGCN"

-missing reference for Elu activation function

In the TE-GGCN algorithm you describe:
5)  Select 5% of the highest heterophilic nodes.
6)  From the above nodes subset select 10% of highest degree nodes.
-how do you argue for selecting these numbers?

You mention the following: "As a trade off, this performance gain comes with a significant computational overhead when the TE is computed for all (or many) convolutional layers." - can you mention how much slower your method is than simple GGCN for obtaining the numbers in table 1? 

reviewer 2:
Contribution of the Submission:
The work addresses two problems encountered while training GCNs,
oversmoothing and the utilization of node relational properties
(heterophily and homophily). Oversmoothing is the degradation
of the discriminative capacity of nodes as a result of repeated
aggregations. Heterophily is the tendency for nodes of different
classes to connect, whereas homophily is the tendency of similar
nodes to connect. The work proposes a new strategy for addressing
these challenges in GCNs based on Transfer Entropy (TE).
 
Comments for the Authors:
The paper is well written and the contribution original. The contributed results offer a new perspective over the issues one faces on training GCNs.

I have several remarks that could improve the content:

In page 1, you say "This dynamic nature renders the development of a generic solution for enhancing accuracy inherently complex" - can you please include a reference to support this affirmation?

In page 3, you say "To decrease the rate of misclassification, two distinct strategies are proposed" - where is this classification problem previously described?

In equation (4), who are \beta_0^l, \beta_1^l, \beta_2^l ?

Do you also have a time comparison for the two methods employed, TE-GGCN vs. GGCN, for the datasets studied? Can you make it available?
